Strategic Monitoring of Networked Systems with Heterogeneous Security Levels

We consider a strategic network monitoring problem involving the operator of a networked system and an attacker. The operator aims to randomize the placement of multiple protected sensors to monitor and protect components that are vulnerable to attacks. We account for the heterogeneity in the components' security levels and formulate a large-scale maximin optimization problem. After analyzing its structure, we propose a three-step approach to approximately solve the problem. First, we solve a generalized covering set problem and run a combinatorial algorithm to compute an approximate solution. Then, we compute approximation bounds by solving a nonlinear set packing problem. To evaluate our solution approach, we implement two classical solution methods based on column generation and multiplicative weights updates, and test them on real-world water distribution and power systems. Our numerical analysis shows that our solution method outperforms the classical methods on large-scale networks, as it efficiently generates solutions that achieve a close to optimal performance and that are simple to implement in practice.

==> IEEE_results.csv <==
rs,Lower Bound Marg,Upper Bound,Value CG,Value MWU,Time Lower Bound Marg,Time Upper Bound,Time CG,Time MWU,Node Basis Size Marg,Node Basis Size CG,Node Basis Size MWU,Opt Gap GCS,Opt Gap CG,Opt Gap MWU
25,0.289686099,0.289686099,0.289686099,0.288633094,0.768695652,0.948962805,62.35700337,213.6416572,223,373,430,0,0,0.36349863
50,0.379372197,0.379372197,0.379372197,0.378129496,1.595713885,0.775440964,71.33655452,227.6511254,223,373,430,0,0,0.327567758
75,0.444041945,0.444041945,0.44247144,0.442086331,2.467369523,0.702412363,600.7157898,232.2408805,318,850,728,0,0.35368393,0.440411998
100,0.501239276,0.501239276,0.499064394,0.499064748,1.878722348,0.634414327,600.7820426,245.1272937,318,868,737,0,0.433900954,0.433830329
125,0.558436606,0.558436606,0.555293696,0.556258993,3.218587069,0.546848678,600.4899369,275.399693,318,889,743,0,0.562805154,0.389948112
150,0.614788098,0.614788097,0.607862121,0.612589928,13.23956748,0.483899087,601.3784216,302.5656866,328,981,824,-1.62658E-07,1.126563125,0.35754905
175,0.668890893,0.668890893,0.652379427,0.666546763,10.73589346,0.464032109,600.016918,351.9538451,328,1034,824,0,2.468484199,0.350450279
200,0.722993688,0.722993688,0.665174982,0.720719424,5.060173649,0.426609119,600.6363068,412.1658209,328,1009,827,0,7.997124589,0.314562082
225,0.777096483,0.777096483,0.678352849,0.774460432,3.037950305,0.417166998,600.4187631,559.7853391,328,1033,827,0,12.70674056,0.339217981
250,0.826594927,0.826594927,0.702196244,0.824316547,174.212311,0.366495698,600.3284068,581.2123351,344,1024,1115,0,15.04953381,0.275634404
275,0.872713298,0.872713297,0.70317303,0.87028777,80.52588648,0.51923706,600.5792248,593.6740947,344,1028,1124,-1.14585E-07,19.42680003,0.277929419
300,0.918831668,0.918831668,0.697783116,0.916258993,39.20407915,0.347330586,600.6291924,591.0167173,344,1086,612,0,24.05756785,0.279994159
325,0.964950065,0.964950038,0.697167916,0.962446043,45.61026038,0.276969052,600.5141613,595.0693134,344,1125,432,-2.79807E-06,27.75087947,0.259494782

==> IEEE_results_obj.csv <==
rs,Lower Bound Marg,Upper Bound,Time Lower Bound Marg,Time Upper Bound,Node Basis Size Marg
25,0.289686099,0.289686099,0.768695652,0.948962805,223
50,0.379372197,0.379372197,1.595713885,0.775440964,223
75,0.444041945,0.444041945,2.467369523,0.702412363,318
100,0.501239276,0.501239276,1.878722348,0.634414327,318
125,0.558436606,0.558436606,3.218587069,0.546848678,318
150,0.614788098,0.614788097,13.23956748,0.483899087,328
175,0.668890893,0.668890893,10.73589346,0.464032109,328
200,0.722993688,0.722993688,5.060173649,0.426609119,328
225,0.777096483,0.777096483,3.037950305,0.417166998,328
250,0.826594927,0.826594927,174.212311,0.366495698,344
275,0.872713298,0.872713297,80.52588648,0.51923706,344
300,0.918831668,0.918831668,39.20407915,0.347330586,344
325,0.964950065,0.964950038,45.61026038,0.276969052,344

==> ky5_results.csv <==
rs,Lower Bound,Lower Bound Marg,Optimal Value,Upper Bound,Multiplicative Weight Update,Time Lower Bound,Time Lower Bound Marg,Time Optimal Value,Time Upper Bound,Time Multiplicative Weight Update,Node Basis Size Covering Set,Node Basis Size Marg,Node Basis Size at Optimality,Node Basis Size Multiplicative Weight Update
1,0.257142857,0.257143068,0.259259259,0.261538462,0.252903226,7.269642339,2.537871576,0.850094702,0.113724793,93.72925556,14,20,15,63
2,0.314285714,0.314286194,0.318518519,0.323076923,0.312258065,7.224044523,9.016194753,1.115251253,0.104609579,58.6345594,14,18,36,84
3,0.371428571,0.371429196,0.377777778,0.384615385,0.371612903,11.11004825,205.2034704,1.406266669,0.098382385,60.90043338,14,15,50,88
4,0.411320755,0.411320755,0.42970297,0.435294118,0.423467742,9.275125859,6.15969237,2.000981372,0.112158163,62.92082209,17,17,66,104
5,0.456603774,0.456603774,0.477227723,0.482352941,0.471129032,9.31379513,8.118846808,1.659582379,0.122398072,63.77010152,17,17,75,111
6,0.501886792,0.501886792,0.524324324,0.528571429,0.517580645,7.311383396,1.462142068,3.009151974,0.111929875,69.74532034,17,17,87,112
7,0.547169811,0.547169811,0.567567568,0.571428571,0.561612903,8.692698927,2.685226399,2.446835192,0.134070701,73.50282566,17,17,87,112
8,0.59245283,0.59245283,0.610810811,0.614285714,0.604919355,11.90414276,1.011023752,2.484805732,0.11893995,80.31724188,17,17,89,115
9,0.600000896,0.600000105,0.654054054,0.657142857,0.647983871,11.40296424,5.836725716,3.393127481,0.219856235,88.45731424,18,18,110,120
10,0.633898305,0.633898305,0.690909091,0.695238095,0.684516129,8.310895755,1.222556849,3.199416513,0.201768581,104.9468646,19,19,128,124
11,0.674576271,0.674576271,0.727272727,0.733333333,0.721129032,8.433359281,1.304236212,3.478476421,0.148383957,139.6290678,19,19,131,173
12,0.715254237,0.715254237,0.763636364,0.771428571,0.757419355,9.662097709,0.490008426,3.735293051,0.181504977,161.876771,19,19,132,181
13,0.755932203,0.755932203,0.8,0.80952381,0.793709677,7.995531251,0.828937074,4.852105241,0.151014371,171.11287,19,19,146,179
14,0.796610169,0.796610169,0.836363636,0.847619048,0.83,8.598966738,0.474131398,5.855459104,0.136756126,257.9130425,19,19,137,168
15,0.837288136,0.837288136,0.869387755,0.885714286,0.864032258,8.560897793,0.689173569,6.493832326,0.095999831,345.8630763,19,19,157,178
16,0.877966102,0.877966102,0.902040816,0.923809524,0.896935484,7.375405482,0.717241216,7.080995083,0.04033522,491.7851873,19,19,162,146
17,0.918644068,0.918644068,0.934693878,0.961904762,0.929516129,8.631427577,0.499164915,9.334497543,0.040571849,835.5779084,19,19,169,142
18,0.959322034,0.959322036,0.967346939,1,0.961290323,5.091405663,0.569865688,14.72279404,0,1601.394596,19,19,157,164

==> ky5_results_obj.csv <==
rs,Lower Bound,Lower Bound Marg,Optimal Value,Upper Bound,Upper Bound Opt Gap,Actual Opt Gap
0,0.2,0.2,0.2,0.2,0,0
1,0.257142857,0.257143068,0.259259259,0.261538462,0.016805918,0.008162451
2,0.314285714,0.314286194,0.318518519,0.323076923,0.027209399,0.013287532
3,0.371428571,0.371429196,0.377777778,0.384615385,0.034284091,0.01680507
4,0.411320755,0.411320755,0.42970297,0.435294118,0.055073942,0.042778887
5,0.456603774,0.456603774,0.477227723,0.482352941,0.053382419,0.043216159
6,0.501886792,0.501886792,0.524324324,0.528571429,0.050484448,0.042793231
7,0.547169811,0.547169811,0.567567568,0.571428571,0.04245283,0.035938905
8,0.59245283,0.59245283,0.610810811,0.614285714,0.035541904,0.030055102
9,0.600000896,0.600000105,0.654054054,0.657142857,0.086956362,0.082644467
10,0.633898305,0.633898305,0.690909091,0.695238095,0.088228465,0.082515611
11,0.674576271,0.674576271,0.727272727,0.733333333,0.080123266,0.072457627
12,0.715254237,0.715254237,0.763636364,0.771428571,0.072818581,0.063357547
13,0.755932203,0.755932203,0.8,0.80952381,0.066201397,0.055084746
14,0.796610169,0.796610169,0.836363636,0.847619048,0.060179015,0.047531319
15,0.837288136,0.837288136,0.869387755,0.885714286,0.054674685,0.036922097
16,0.877966102,0.877966102,0.902040816,0.923809524,0.049624323,0.026689163
17,0.918644068,0.918644068,0.934693878,0.961904762,0.044973989,0.017171194
18,0.959322034,0.959322036,0.967346939,1,0.040677964,0.008295786
19,1,1,1,1,0,0
,,,,,,
,,,,,0.04798465,0.036285345

==> ky5_results_times.csv <==
rs,Lower Bound,Lower Bound Marg,Optimal Value,Upper Bound,Multiplicative Weight Update,Time Lower Bound,Time Lower Bound Marg,Time Optimal Value,Time Upper Bound,Time Multiplicative Weight Update,Node Basis Size Covering Set,Node Basis Size Marg,Node Basis Size at Optimality,Node Basis Size Multiplicative Weight Update
1,0.257142857,0.257143068,0.259259259,0.261538462,0.252903226,7.269642339,2.537871576,0.850094702,0.113724793,93.72925556,14,20,15,63
2,0.314285714,0.314286194,0.318518519,0.323076923,0.312258065,7.224044523,9.016194753,1.115251253,0.104609579,58.6345594,14,18,36,84
3,0.371428571,0.371429196,0.377777778,0.384615385,0.371612903,11.11004825,205.2034704,1.406266669,0.098382385,60.90043338,14,15,50,88
4,0.411320755,0.411320755,0.42970297,0.435294118,0.423467742,9.275125859,6.15969237,2.000981372,0.112158163,62.92082209,17,17,66,104
5,0.456603774,0.456603774,0.477227723,0.482352941,0.471129032,9.31379513,8.118846808,1.659582379,0.122398072,63.77010152,17,17,75,111
6,0.501886792,0.501886792,0.524324324,0.528571429,0.517580645,7.311383396,1.462142068,3.009151974,0.111929875,69.74532034,17,17,87,112
7,0.547169811,0.547169811,0.567567568,0.571428571,0.561612903,8.692698927,2.685226399,2.446835192,0.134070701,73.50282566,17,17,87,112
8,0.59245283,0.59245283,0.610810811,0.614285714,0.604919355,11.90414276,1.011023752,2.484805732,0.11893995,80.31724188,17,17,89,115
9,0.600000896,0.600000105,0.654054054,0.657142857,0.647983871,11.40296424,5.836725716,3.393127481,0.219856235,88.45731424,18,18,110,120
10,0.633898305,0.633898305,0.690909091,0.695238095,0.684516129,8.310895755,1.222556849,3.199416513,0.201768581,104.9468646,19,19,128,124
11,0.674576271,0.674576271,0.727272727,0.733333333,0.721129032,8.433359281,1.304236212,3.478476421,0.148383957,139.6290678,19,19,131,173
12,0.715254237,0.715254237,0.763636364,0.771428571,0.757419355,9.662097709,0.490008426,3.735293051,0.181504977,161.876771,19,19,132,181
13,0.755932203,0.755932203,0.8,0.80952381,0.793709677,7.995531251,0.828937074,4.852105241,0.151014371,171.11287,19,19,146,179
14,0.796610169,0.796610169,0.836363636,0.847619048,0.83,8.598966738,0.474131398,5.855459104,0.136756126,257.9130425,19,19,137,168
15,0.837288136,0.837288136,0.869387755,0.885714286,0.864032258,8.560897793,0.689173569,6.493832326,0.095999831,345.8630763,19,19,157,178
16,0.877966102,0.877966102,0.902040816,0.923809524,0.896935484,7.375405482,0.717241216,7.080995083,0.04033522,491.7851873,19,19,162,146
17,0.918644068,0.918644068,0.934693878,0.961904762,0.929516129,8.631427577,0.499164915,9.334497543,0.040571849,835.5779084,19,19,169,142
